Quality of Service in Quantum Networks

In the coming years, quantum networks will allow quantum applications to thrive thanks to the new opportunities offered by end-to-end entanglement of qubits on remote hosts via quantum repeaters. On a geographical scale, this will lead to the dawn of the Quantum Internet. While a full-blown deployment is yet to come, the research community is already working on a variety of individual enabling technologies and solutions. In this paper, with the guidance of extensive simulations, we take a broader view and investigate the problems of Quality of Service (QoS) and provisioning in the context of quantum networks, which are very different from their counterparts in classical data networks due to some of their fundamental properties. Our work leads the way towards a new class of studies that will allow the research community to better understand the challenges of quantum networks and their potential commercial exploitation.

==> arxiv.txt <==
Your submission submit/4270648 has been assigned the permanent arXiv
identifier 2204.09538 and is available at:

http://arxiv.org/abs/2204.09538


The paper password for this article is: 2siti
Please share this with your co-authors. They may use it to claim
ownership.


Abstract will appear in today's mailing as:
------------------------------------------------------------------------------
\\
arXiv:2204.09538
From: Claudio Cicconetti <c.cicconetti@iit.cnr.it>
Date: Wed, 20 Apr 2022 15:23:50 GMT   (563kb,D)

Title: Quality of Service in Quantum Networks
Authors: Claudio Cicconetti and Marco Conti and Andrea Passarella
Categories: quant-ph cs.NI
Comments: Submitted to the IEEE for possible publication
License: http://arxiv.org/licenses/nonexclusive-distrib/1.0/
\\
 In the coming years, quantum networks will allow quantum applications to
thrive thanks to the new opportunities offered by end-to-end entanglement of
qubits on remote hosts via quantum repeaters. On a geographical scale, this
will lead to the dawn of the Quantum Internet. While a full-blown deployment is
yet to come, the research community is already working on a variety of
individual enabling technologies and solutions. In this paper, with the
guidance of extensive simulations, we take a broader view and investigate the
problems of Quality of Service (QoS) and provisioning in the context of quantum
networks, which are very different from their counterparts in classical data
networks due to some of their fundamental properties. Our work leads the way
towards a new class of studies that will allow the research community to better
understand the challenges of quantum networks and their potential commercial
exploitation.
\\


Contains:
IEEEtran.cls: 288304 bytes
abstract.tex: 939 bytes
acronyms.tex: 4077 bytes
background.tex: 10330 bytes
conclusions.tex: 2723 bytes
contribution.tex: 17338 bytes
figures: 4096 bytes
figures/003-gen-admission-rate.pdf: 13290 bytes
figures/003-load-admission-rate.pdf: 9829 bytes
figures/003-load-capacity-vs-admission.pdf: 10043 bytes
figures/003-load-garr-topo.pdf: 22221 bytes
figures/003-net-admission-rate.pdf: 18430 bytes
figures/003-net-cdf-admission-rate.pdf: 18164 bytes
figures/003-net-cdf-residual.pdf: 16670 bytes
figures/003-net-efficiency.pdf: 16296 bytes
figures/003-net-fidelity.pdf: 16247 bytes
figures/003-net-num-active-flows.pdf: 16273 bytes
figures/003-net-path-size.pdf: 16270 bytes
figures/003-net-residual.pdf: 15964 bytes
figures/003-net-topo-120.pdf: 83254 bytes
figures/003-net-topo-200.pdf: 145879 bytes
figures/003-net-topo-40.pdf: 23207 bytes
figures/__basics.drawio.bkp: 4628 bytes
figures/basics-1.pdf: 77092 bytes
figures/basics.drawio: 4680 bytes
introduction.tex: 4953 bytes
keywords.tex: 71 bytes
main.tex: 373 bytes
manuscript-clean.bbl: 3887 bytes
manuscript.tex: 2029 bytes
newcommands.tex: 2592 bytes
packages.tex: 482 bytes
soa.tex: 2273 bytes
texcount.tex: 171 bytes
title.tex: 39 bytes

